Massively Scalable Inverse Reinforcement Learning in Google Maps

Inverse reinforcement learning (IRL) offers a powerful and general framework for learning humans' latent preferences in route recommendation, yet no approach has successfully addressed planetary-scale problems with hundreds of millions of states and demonstration trajectories. In this paper, we introduce scaling techniques based on graph compression, spatial parallelization, and improved initialization conditions inspired by a connection to eigenvector algorithms. We revisit classic IRL methods in the routing context, and make the key observation that there exists a trade-off between the use of cheap, deterministic planners and expensive yet robust stochastic policies. This insight is leveraged in Receding Horizon Inverse Planning (RHIP), a new generalization of classic IRL algorithms that provides fine-grained control over performance trade-offs via its planning horizon. Our contributions culminate in a policy that achieves a 16-24% improvement in route quality at a global scale, and to the best of our knowledge, represents the largest published study of IRL algorithms in a real-world setting to date. We conclude by conducting an ablation study of key components, presenting negative results from alternative eigenvalue solvers, and identifying opportunities to further improve scalability via IRL-specific batching strategies.

==> lift_vs_n_nodes.csv <==
metro,nodes,lift
Penang,362962,10.603450325063218
TainanCity,358116,14.032538412911432
Onitsha,349720,6.031740945002526
Lille,349186,15.765291614829518
Pattaya,348830,12.047229041788468
Bucharest,346640,15.68904579566861
Nashik,345288,22.34995760911227
Oslo,344550,11.988674709928517
Baku,338994,12.71625431136214
Ibadan,337322,22.216491109570672
Sargodha,340210,15.443746384672075
Rajamundry,335294,13.308339886581155
Nottingham,333870,11.83551886867631
CiudadJuarez,333336,13.803827913137182
Turin,333278,19.77183514208448
Tashkent,330582,18.554570178084607
Memphis,329710,18.208178607250726
GunungKidul,324226,9.680672625449443
Eindhoven,322634,11.950807677904368
Stuttgart,321510,17.426367002030528
TelAviv,321162,12.349913686235848
Louisville,321256,16.452742843943195
Doha,317028,23.103044856370065
Mysore,317142,19.07498029327573
Birmingham,807734,19.850787847662875
Nice,311174,17.28794197604948
Nantes,312212,17.26485064319906
Providence,310106,13.06554097880849
Mangalore,306884,15.932052659429804
Khulna,305110,5.937502571148831
Kudus,305970,9.521213576530217
Tucson,304078,26.64836392150412
Swat,306680,1.706969080148284
Quito,301344,10.394608634129387
Sunderland,301716,12.882972963675924
Serang,309396,18.16339455860499
SantaCruzdelaSierra,299402,18.101573495804253
Srinagar,298874,16.454935804510967
Mecca,298814,34.08693054478609
SantoDomingo,294582,6.17213570906571
Magelang,298424,10.608267047931516
Vizag,292454,23.038422871000876
Harare,289322,12.823031366636894
Lome,288872,16.426629324581533
Hartford,287994,16.616447692396342
NewOrleans,288400,13.655612128504469
Dhanbad,288018,11.438554720303916
GuatemalaCity,287706,21.721640721304098
Kabul,285816,1.546394461994544
Kediri,290330,8.338800129205865
SantiagodeQueretaro,283230,16.47448743361034
Poznan,287540,14.521346739473831
Kathmandu,281584,17.934919668579774
KuwaitCity,275934,15.09119244094107
Trivandrum,274976,10.7752072101631
Medina,275288,31.21744244905587
McAllen,273898,17.206651095290816
Kolhapur,272760,12.224494263809262
Bristol,270552,13.130952345263115
Beirut,269728,16.854426240479256
Cardiff,269762,10.990818914428184
Asuncion,269408,10.617254334719512
Tijuana,269908,11.953821782311307
Albuquerque,266768,25.795019354540283
Dayton,267314,20.92661214941403
Pampanga,263942,19.067972617943425
LaPaz,263018,22.769435424821065
Kinshasa,264362,12.033194500857192
Novosibirsk,260032,11.44230348702813
Pekalongan,260744,8.250200549581844
Calicut,256726,13.031752467245896
Auckland,254504,6.775542947295272
Jodhpur,253956,20.619007040065423
Utrecht,254330,15.484624402370786
AbuDhabi,253402,14.69883094046492
Raipur,251988,27.406031171937183
SanJose,979302,21.731611999217744
Florence,251408,15.433774600731272
Florianopolis,249224,9.907660579359971
HsinchuCity,248614,13.097748283025737
PhnomPenh,248098,9.613624946520595
Al,250576,22.06939846108947
PortHarcourt,246862,19.826287061332735
Sylhet,247778,5.225991181951476
Karawang,258034,17.541667168897
Vijayawada,245716,20.79024305636395
Leon,244758,17.360617890463807
Tulsa,242800,23.046132512074742
Nuremberg,240726,13.733573039380728
Guayaquil,239542,18.77972383282338
Southampton,239696,15.324960355436676
Buffalo,239800,17.931464083776614
Purwokerto,245126,9.305207573946396
Yekaterinburg,237706,9.329894754126224
Palembang,247288,13.47489522449844
Makassar,243308,16.409679297931614
Liverpool,235942,10.385443992383443
Mataram,230244,10.081251643806416
ColoradoSprings,227068,32.75505223588564
Lusaka,224710,7.959951154400334
SanLuisPotosi,225210,18.865472709666957
Ranchi,222306,25.38240220717996
Columbia,219954,24.497000327289047
Mandalay,218754,5.342833021157365
Sukabumi,225612,10.650885345788467
Gdansk,229132,17.788975599496286
GrandRapids,220028,22.86830339573406
Warangal,216948,14.694281845285632
Rochester,216122,20.604824901689806
Aurangabad,216374,19.98489586039692
Maracaibo,214740,11.132437943631396
Manaus,213874,12.224438602953255
Gothenburg,213986,20.369613312734955
Allentown,212480,21.147541081110155
BeninCity,212028,17.77562735302117
Greensboro,212170,24.165182761913968
Leicester,210218,14.580757445829606
Chittagong,217386,12.485639292072582
Lubumbashi,209548,-6.880732715335526
NorthPort,207522,23.836172346145958
Madurai,206912,25.656756277845282
Ta,210372,20.3119422640769
Kazan,205654,10.900998843649026
Cochabamba,202828,17.436904299027923
Fresno,206716,29.657029135485054
Akron,202682,19.712193552130238
Salem,202284,13.781207149039393
Cordoba,202594,5.992460808081503
Greenville,202964,27.01993489861269
Santos,201056,8.040404195185205
Durham,201114,29.680667092974268
Katowice,675380,12.85836908492194
Brisbane,660714,9.265653860258007
Rotterdam,663906,13.906779149321192
Brasilia,659628,16.92981572094588
Zurich,652238,10.188838124411676
Bareilly,638374,11.50649447871289
Naples,638308,8.40356187464644
Taipei,623692,13.596678761785212
Kigali,623820,11.68478592928315
Montreal,617742,12.357221186425011
Campinas,596574,5.63249886565142
Helsinki,574140,13.988729830144791
Copenhagen,573988,12.847157502950754
Singapore,573254,8.500927744723873
Brussels,553374,12.84049231751073
Aligarh,464358,2.578796324917037
Glasgow,470392,10.79434718558361
Sialkot,448480,15.230174468136356
Chandigarh,444064,20.705929174274175
Malang,449878,12.921784312882343
Peshawar,443318,14.632205095340822
London,1979374,6.492667782180399
Hannover,1790898,9.174470494494582
Miami,1698312,11.283296124908913
Moscow,1670128,12.470228139414234
Boston,1630736,9.200184455142828
Cairo,1563192,18.4746629024822
Melbourne,1476810,5.2514769302935065
Cologne,1437318,10.532570197365633
Pittsburgh,1411376,12.938614160539833
Seattle,1415352,18.913292389970486
GreaterToronto,1399020,20.461511472058422
SanFrancisco,1383574,14.543104348854024
Istanbul,1292812,6.500701587631995
St,1249596,15.75497103842756
KualaLumpur,1205092,8.772464242861053
Surabaya,1218118,16.882683912033247
Milan,1196696,9.043165341142256
Ruhr,1200956,10.446552320715071
Johannesburg,1156854,5.097130558039504
Chennai,1154778,18.096318990417636
Portland,1220942,16.20861960983529
Islamabad,1154096,15.579423496011263
Baltimore,1127962,14.994742190414906
Tampa,1107708,14.433665228062875
Allahabad,1068214,17.613809989511182
Hyderabad,1054530,21.378353730561265
Sacramento,1050434,25.50715520081603
Orlando,1040634,18.572898078700295
SanDiego,1045552,19.24698346728887
Bhubaneshwar,1018850,18.01200169375951
Austin,1012724,22.12030548699497
Patna,1000706,20.3862167665275
Toulouse,992158,14.93376973793736
Nairobi,989122,20.07613561457801
Dhaka,986046,19.396912016412486
Berlin,951508,16.463910425769576
BuenosAires,944408,0.34967069002250983
Cleveland,923090,14.407997659406407
Sydney,914016,6.3389807547991674
Manila,907668,15.313224355152283
Amsterdam,897970,14.96923620085076
Riyadh,895638,12.418057331968416
Riverside,887420,24.402251463696658
Frankfurt,880322,11.802640706596254
Varanasi,860794,15.958894250809013
Khartoum,856076,13.392229262514977
Karachi,856414,25.89537855914686
GreaterManchester,831728,12.937042933546763
Surat,813028,18.00622467129125
Marseille,809274,13.211849768207173
Mumbai,786272,15.117617598464708
Lahore,773722,20.18188108619757
LasVegas,767068,27.155458458032346
Alexandria,774934,20.4442388176037
Lucknow,760974,27.250358312165467
Surakarta,773212,17.321562726108155
Fukuoka,760494,40.3341316446562
CityofTshwane,747832,6.178047488075609
Bandung,747024,14.030447322574352
Stockholm,729298,12.53268010900171
Perth,724588,8.030291212420344
Rome,723632,9.51733481538508
Warsaw,729992,15.528657114991024
